Polarization Perspectives on Hercules X-1: Further Constraining the Geometry

We conduct a comprehensive analysis of the accreting X-ray pulsar, Hercules X-1, utilizing data from IXPE and NuSTAR. IXPE performed five observations of Her X-1, consisting of three in the Main-on state and two in the Short-on state. Our time-resolved analysis uncovers the linear correlations between the flux and polarization degree as well as the pulse fraction and polarization degree. Geometry parameters are rigorously constrained by fitting the phase-resolved modulations of Cyclotron Resonance Scattering Feature and polarization angle with a simple dipole model and Rotating Vector Model respectively, yielding roughly consistent results. The changes of $\chi_{\rm p}$ (the position angle of the pulsar's spin axis on the plane of the sky) between different Main-on observations suggest the possible forced precession of the neutron star crust. Furthermore, a linear association between the energy of Cyclotron Resonance Scattering Feature and polarization angle implies the prevalence of a dominant dipole magnetic field, and their phase-resolved modulations likely arise from viewing angle effects.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> reply.txt <==
Dear Editor and Referee: 
We are grateful for your helpful comments. Please find a detailed explanation for each comment below. All modifications made to the text have been highlighted in red for clarity.

Best regards
Qingchang Zhao, on behalf of all authors.

Scientific Editor's (Anna Watts) Comments:
The referee has recommended major revisions to the paper. Please ensure that you respond fully to all of the points raised when submitting a new version.

Reply: Thank you for your comment. We have fully considered the comments raised by the referee in the revised version. 

Review’s comments:
1)	The authors present an accurate analysis of IXPE and NuSTAR data for the accreting X-ray pulsar Hercules X-1. The data presented is novel and exciting. Some of the interpretation, however, is a bit simplistic, and it does not take properly into account a previous work on the topic.

The strongest evidence for the precession of the neutron star from the IXPE data is the change in amplitude of the modulation of the polarization angle between the main-on and the short-on. This modulation, when interpreted through the RVM, is indicative of a change in the angle theta, i.e. of the inclination of the magnetic dipole to the spin axis of the neutron star. As pointed out by Heyl et al. 2023, this change, which appears to be periodic on the 35 days period, is strong evidence for the free precession of the neutron star’s crust. The new data provides confirmation of this precession. (It is not clear why the authors use the verb “attempted”  when they refer to the work by Heyl et al.; if they do not think the evidence for precession is real, they should state why). 

In addition to the free precession suggested by the change in theta, there is some indication of a change in ��p, which is the position angle of the rotation axis in the plane of the sky. Because of the very small ratio between the rotation period and the precession period, a change in ��p greater than a few parts per ten million would indicate the presence of forced precession. This additional precession would act on a much longer period and would be the result of the combination of accretion torques and torques due to the interaction between the superfluid core and the crust of the neutron star. 

The authors simply point to a change in ��p  as evidence of precession, ignoring the change in theta and without specifying which kind of precession would cause this change in ��p, or what kind of torque would be required to cause this precession. Also, although a change in ��p between different main-ons is significant, it is not clear if the correlation with precession phase shown in Fig. 12 is significant as well, or what it would mean in terms of the precession geometry.

The interpretation of the emission modes is also a bit simplistic and contradictory. The authors suggest that there are two components contributing to the emission, one from the neutron star, with lower polarization fraction, and one from the disk reprocessing the neutron star emission, with a higher polarization fraction. In the short-on, they suggest that the disk blocks some of the less-polarized emission from the neutron star and that is the reason why the polarization fraction is higher. However, they do not suggest what reprocessing mechanism would generate a higher polarization fraction (scattering by the disk would depolarize the emission), nor where this additional reprocessed emission is coming from. In contradiction to the assumption that the disk is contributing most of the polarized flux, they use the RVM to analyze the geometry of the emission, which is like assuming that the emission must come from well within the magnetospheric radius, where the disk should be truncated. Additionally, the pulse fraction changes significantly between the first and the second short-on, while the polarization signal does not change much.

The analysis of the data is accurate and the data itself is exciting. Therefore, I would either suggest that the authors work on improving the sections on the physical interpretation, or, if they prefer, they could just focus on the analysis of the data and simply refer to the work by Heyl et al. 2023 for the interpretation of the polarization signal and drop the “emission mode” interpretation.

Reply: Thank you for your valuable comment and kind suggestion. Firstly, we would like to emphasize our endorsement for the intriguing idea proposed by Heyl et al. 2023 to investigate the free precession of neutron star crust using IXPE data. However, we have some concerns about the applicability of RVM in the Short-on state. While the nature of 35-day modulation remains under debate, it is associated with the precessing warp disk. The neutron star is directly visible in the Main-on state, while observed partially obscured in the Short-on state. Despite fitting the variations of PA with pulse phase in the Short-on state using the RVM, we emphasize that the partial radiation in the Short-on state does not directly originate from the neutron star. Therefore, a more conservative interpretation is warranted for the geometric parameters obtained from the RVM model fitting in the Short-on state. 
Kosec et al. 2022 revealed the wind structure above the precessing warp disk in Her X-1. Consequently, the radiation of neutron star may scatter in the wind, contributing to the polarized flux observed in the Short-on state. Notably, Doroshenko et al. 2023 introduce a constant polarized component in the RX J0440.9+4431 to account for the different geometry parameters measured from two IXPE observations for RX J0440.9+4431. They suggest this component is produced by scattering of the pulsar radiation in the disk wind. Actually, the magnetic obliquity (theta) would change by about 27° between the two IXPE observations in RX J0440.9+4431 without considering the polarized emission contribution from the scattering in the disk wind. As shown in the Figure 1, the PD can up to about 33% with a 85° inclination for Her X-1 assuming the single Thomson scattering dominating (same with the hypothesis of Doroshenko et al. 2023). Therefore, the polarization properties may be affected by the polarized flux produced by the scattering in the disk wind. Hence, we advocate for a more cautious interpretation of the RVM model fitting results in the Short-on state.
 


Additionally, as pointed out by the referee, the change of ��p would suggest the presence of forced precession. Figure 2 displays ��p against phi_35 and MJD in the left and right panels, respectively. Following the referee's advice, we conducted a hypothesis test with a null hypothesis assuming a zero slope for the correlation depicted in Figure 12 (left panel of Figure 2). The resulting p-value is 0.12, indicating a relatively weak significance for this correlation. However, we observe a notable change in ��p from obs.4 to obs.5 (~5σ) over approximately 16 days. This change necessitates a substantial torque (6.4E+36 dyne cm), exceeding the maximum torque the warped disk can provided (2.6E+36 dyne cm). Consequently, this hints at the possibility that scattering in the wind disk might significantly alter the polarization properties in the Short-on state, causing significant differences in the ��p values of obs.4 and obs.5. 

The large required torque also suggests that the forced precession in one 35-cycle might be impossible. As suggested by the referee, this precession could act on a much longer period. Heyl et al. 2023 suggests this may account for the appearance of anomalous low state.
In summary, we appreciate your insightful comment. While we don't oppose the perspective presented by Heyl et al. (2023), we emphasize the need for a more cautious interpretation of the RVM parameters in the Short-on state. This paper does not delve into the discussion of free precession, as indicated by the change in theta between the Main-on and Short-on states. Instead, our focus centers on the forced precession between different Main-on states, as suggested by the change in Xp. For more details, please refer to the revised Discussion section.

2)	In figure 8, the difference between the middle panel and the bottom one is not stated.

Reply: Thank you for the comment. We add the illustration for the difference between the middle panel and the bottom panel of figure 8. 

3)	Page 6, line 40, second column: the authors mention a “10 keV feature” but they never introduce it before and they do not explain what it means or what it looks like. A plot would be helpful. 

Reply: We plot the “10 keV feature” in the middle panel of Figure A1. The spectra fitting residual show the hump in the 10-20 keV, which is similar with the Figure 11 in the Vasco et al. 2013. This feature is exhibited only some specific pulse phases, while the physical explanation is not clear. 

4)	Some of the correlations shown, for example in fig. 11, do not look very significant. Other than mentioning the Pearson coefficient, the authors should provide an estimate of the significance of the correlation. 

Reply: We calculate the p-values under the null hypothesis that the slope is equal to zero to assess the significance of the correlations. See the captions of the Figures 6, 11 and 12.

5)	Figure 2 and 3: right now, much information is lost because of the way the profiles are normalized, especially the pulse fraction.

Reply: The Figures 2 and 3 have been replot.

6)	Page 1, line 54, first column: the sentence is a bit confusing because it makes it sound, from the way it is phrased, that the Short-on follows immediately after the Main-on.

Reply: The sentence has been revised.

